Nuclear spin self compensation system for moving MEG sensing with optical pumped atomic spin co-magnetometer

Recording the moving MEGs of a person in which a person's head could move freely as we record the brain's magnetic field is a hot topic in recent years. Traditionally, atomic magnetometers are utilized for moving MEGs recording and a large compensation coil system is utilized for background magnetic field compensation. Here we described a new potential candidate: an optically pumped atomic co-magnetometer(OPACM) for moving MEGs recording. In the OPACM, hyper-polarized nuclear spins could produce a magnetic field which will shield the background fluctuation low frequency magnetic field noise while the the fast changing MEGs signal could be recorded. The nuclear spins look like an automatic magnetic field shields and dynamically compensate the fluctuated background magnetic field noise. In this article, the magnetic field compensation is studied theoretically and we find that the compensation is closely related to several parameters such as the electron spin magnetic field, the nuclear spin magnetic field and the holding magnetic field. Based on the model, the magnetic field compensation could be optimized. We also experimentally studied the magnetic field compensation and the responses of the OPACM to different frequencies of magnetic field are measured. We show that the OPACM owns a clear suppression of low frequency magnetic field under 1Hz and response to magnetic field's frequencies around the band of the MEGs. Magnetic field sensitivity of $3fT/Hz^{1/2}$ has been achieved. Finally, we do a simulation for the OPACM as it is utilized for moving MEGs recording. For comparison, the traditional compensation system for moving MEGs recording is based on a coil which is around 2m in dimension while our compensation system is only 2mm in dimension. Moreover, our compensation system could work in situ and will not affect each other.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

